Observational insights on the origin of giant low surface brightness galaxies

Giant low surface brightness galaxies (gLSBGs) with dynamically cold stellar discs reaching the radius of 130 kpc challenge currently considered galaxy formation mechanisms. We analyse new deep long-slit optical spectroscopic observations, archival optical images and published HI and optical spectroscopic data for a sample of seven gLSBGs, for which we performed mass modelling and estimated the parameters of dark matter haloes assuming the Burkert dark matter density profile. Our sample is not homogeneous by morphology, parameters of stellar populations and total mass, however, six of seven galaxies sit on the high-mass extension of the baryonic Tully-Fisher relation. In UGC 1382 we detected a global counterrotation of the stellar high surface brightness (HSB) disc with respect to the extended LSB disc. In UGC 1922 with signatures of a possible merger, the gas counterrotation is seen in the inner disc. Six galaxies host active galactic nuclei, three of which have the estimated black hole masses substantially below those expected for their (pseudo-)bulge properties suggesting poor merger histories. Overall, the morphology, internal dynamics, and low star formation efficiency in the outer discs indicate that the three formation scenarios shape gLSBGs: (i) a two-stage formation when an HSB galaxy is formed first and then grows an LSB disc by accreting gas from an external supply; (ii) an unusual shallow and extended dark matter halo; (iii) a major merger with fine-tuned orbital parameters and morphologies of the merging galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
